JANUS: Agentic Cross-Language Fuzzing Harness Generation for Android Native Libraries

Modern Android apps extensively rely on native libraries, bridging Java/Kotlin and C/C++ through the Java Native Interface (JNI). This cross-language interoperation, however, exposes the memory-safe Android Runtime to the unsafe C/C++ world, creating an attack surface that has been repeatedly exploited for full device compromise. While fuzzing is a proven technique for vetting native libraries, state-of-the-art harness generation tools struggle to faithfully capture closed-source cross-language API usage: (i) precise program analysis across the JNI boundary does not scale, whereas lightweight approximations miss critical invocation patterns; and (ii) none tackles the construction of complex composite objects consumed by JNI methods. In this paper, we propose JANUS, the first agentic approach to synthesizing cross-language JNI-aware fuzzing harnesses for Android native libraries. JANUS iteratively resolves both explicit and implicit cross-language call dependencies to recover app-specific runtime context, and recursively assembles cross-language argument objects in a bottom-up manner. JANUS leverages an autonomous agentic workflow to reduce reliance on hand-crafted heuristics, capturing the vast landscape of hidden API usage knowledge embedded in closed-source native libraries. Evaluation on 44 popular real-world apps (such as Google and YouTube Music, covering 21,386 JNI methods total) shows that JANUS produces over 5.9 times as many valid harnesses (6,094) as state-of-the-art automatic harnessing tools. On pre-installed apps from five mainstream Android vendors (e.g., Xiaomi, Vivo, Samsung), JANUS further uncovers 6 previously unknown vulnerabilities in closed-source native libraries.

==> README_TOSEM.txt <==
Janus: TSE → TOSEM 投稿格式转换

主文件：main.tex
摘要与关键词：abstract-keywords.tex
ACM CCS 分类：ccs.tex

格式与版本
- 使用 \documentclass[manuscript]{acmart}，采用 ACM 单栏送审版式。
- \acmJournal{TOSEM} 标识目标期刊；本稿未使用录用后的 acmsmall 生产版式。
- 附带正式 acmart 2.20（类文件日期 2026-08-16；CTAN 公告 2026-08-18）。
- 用户提供的本地 ACM Small 模板为 2.19，因此从正式 CTAN 包取得 2.20；官方 ACM 下载端点当前返回 HTTP 403。
- acmart.cls / ACM-Reference-Format.bst 原样使用。模板生成源码 acmart.dtx / acmart.ins 不参与论文编译，保存在 ../output/Janus_TOSEM_source.zip 完整备份中；分发本地类文件时应一并提供该原始源码备份。
- 2026 是本次稿件年份；卷号、期号、文章号、月份和 DOI 留空，没有填写虚构的录用信息。
- 按送审阶段设置 printacmref=false，避免显示未获分配的文章引用信息。acmart 对此有一条提示；录用并获得正式元数据后应启用 printacmref=true。
- 没有擅自设置 anonymous；保留目前已确认的作者信息。

保留内容
- 来源为当前 Janus_TSE/main.tex，而非已过时的 README_TSE.txt 或早期 ICSE 稿。
- 保留正文、摘要、实验数据、算法及全部文献条目。
- sample-base.bib 和实际引用的 3 份插图 PDF 与 Janus_TSE 逐字节一致；其余 3 份未使用插图已从当前工程清理，原件仍保存在 Janus_TSE 与完整源码备份中。
- 作者顺序：Xiangyu Zhang、Yucheng Su、Lingling Fan、Yinan Li、Sen Chen。
- 保留各作者的 Nankai University / Zhongguancun Academy / Xiaohongshu Inc. 单位及 Lingling Fan 的通信作者身份与邮箱。

迁移与修复
- 改为 ACM 独立 author / affiliation / email / correspondingauthor 元数据。
- 摘要和关键词移至 maketitle 之前，IEEEkeywords 改为 keywords。
- 移除 IEEE 标题页、段首大写、页眉及双栏平衡依赖；改用 ACM 原生编号引用与 ACM-Reference-Format。
- 原稿 abstract 中 comment 环境在 acmart 收集摘要时不兼容，现改为逐行注释，原注释内容仍保留。
- 原 motivating figure 与 implementation figure 共用 fig:Imp，且 figmoti 未定义；前者改为 figmoti，保留原正文引用。
- 5 幅图补充非可见的 Description 无障碍说明；图的原文件和标题不变。
- 新增两项真实 ACM CCS 分类：Software testing and debugging；Software security engineering。
- 跨双栏 figure* 改为单栏 figure；算法移除双栏专用的底部放置约束。
- 44-app 比较表改用原生字号的 tabular*，取消 resizebox 放大，并允许表格单独占页，避免溢出与推迟到文献之后。
- 两个较小表格改用 small，利用单栏宽度提高可读性；未改变表格数据。

编译
- 本目录执行 make；可自动使用 latexmk 或 Tectonic。
- 本机已用 Tectonic 完成 TeX / BibTeX / 交叉引用重编译。
- 也已通过 Codex 桌面编辑器的独立编译检查。
- Overleaf：上传源码压缩包，以 main.tex 为主文件，使用 pdfLaTeX。
- 不要更改正文全局字号、页边距或行距；当前由 acmart manuscript 默认值管理。

验证结果
- 预览 PDF 共 24 页（含参考文献），已逐页渲染检查。
- 5 幅图、3 个表、2 个算法；图表均出现在参考文献之前。
- 无未定义引用、缺失引用键、重复标签、缺字、Overfull 或 float-too-large 警告。
- 编译成功不等同于完成文献元数据整理：原 bib 在 ACM 样式下有 132 条字段完整性/排序警告（包括重复提示），涉及部分条目缺作者、年份、出版者、地址、期刊或页码；本轮未猜填。
- 原稿未提供 Yucheng Su 所属 Xiaohongshu Inc. 的城市信息，保留为空，acmart 有一条 No city 提示；其他作者未提供的邮箱/ORCID 也未猜填。
- 部分宏包产生 Underfull、字体替换和内部 vspace 提示；原插图 PDF 1.7 对本机输出 PDF 1.5 也有兼容提示，渲染已检查。

交付
- 本目录：论文源码工程，保留 main.bbl 供投稿使用。make 可重新生成 main.pdf；编译缓存和目录内的重复预览已清理。
- ../output/pdf/Janus_TOSEM.pdf：相同内容的预览 PDF。
- ../output/Janus_TOSEM_source.zip：清理前的完整源码备份，含 main.bbl、模板原始源码与未使用插图，不含编译日志。

模板与元数据来源（2026-10-29）
- https://mirrors.ctan.org/macros/latex/contrib/acmart.zip
- https://ctan.org/pkg/acmart?lang=en
- https://www.ctan.org/ctan-ann/id/aoP8PCQewRm5rgje%40prptp
- 用户指定：https://portalparts.acm.org/hippo/latex_templates/acmart-primary.zip
- 用户提供的 ACM Small 模板中 README.txt 和 acmsmall-submission.tex。
- CCS 代码复核：https://github.com/fplab/stepper-papers/blob/main/main.tex
- CCS 代码复核：https://elib.sfu-kras.ru/bitstream/handle/2311/70254/iccsp-sp015_0.pdf?isAllowed=y&sequence=1
- 南开大学城市：https://www.nankai.edu.cn/38503/list.htm
- 中关村学院城市：https://www.bza.edu.cn/en/organization

模板文件 SHA-256
acmart.cls: 784c4f2fb07a70d8a797ee9d1c63f441c10fbd2f915c9c615d28cda35c0b742a
ACM-Reference-Format.bst: 4342d27456645567ef1a027f6474e894715bc31d468f040142fa54540440ad04

目录清理（2026-10-29）
- 已删除 main.aux、main.blg、main.log、main.out 编译缓存。
- 已删除目录内 main.pdf；相同预览保留在 ../output/pdf/Janus_TOSEM.pdf。
- 已删除未引用图片 moti.pdf、JNIMoti.pdf、0601aurigaoverview.pdf。
- acmart.dtx / acmart.ins 保留在外部完整源码备份，当前目录保留编译用的 acmart.cls / ACM-Reference-Format.bst。
- 论文源码、参考文献数据、main.bbl 及实际引用图片未改动。

